A Bayesian Framework for Safe Optimal Control of Unknown Systems from Input-Output Data

As control engineering is applied to increasingly complex systems, learning-based control, which uses empirical data to reduce the reliance on first-principles models, has emerged as a promising paradigm. However, such approaches must cope with nonlinear and stochastic dynamics, the absence of state measurements, and scarce data, while ensuring safe operation under constraints, which requires rigorous uncertainty quantification. Whereas existing methods treat these challenges in isolation, this article proposes a Bayesian framework that jointly addresses them. A prior in state-space form is updated from input-output data using particle Markov chain Monte Carlo methods, yielding a representation of joint uncertainty over dynamics and latent states. Building on this representation, a validation procedure is developed that provides probabilistic guarantees for constraint satisfaction under arbitrary causal control laws. For control synthesis, a formulation penalizing the conditional value-at-risk of the constraint function is proposed, together with an adaptive calibration mechanism that adjusts the performance-robustness trade-off to achieve a desired robustness level. The probability of successful certification is characterized theoretically. The framework is extended to a receding-horizon setting, where posterior updates from new measurements allow the controller to progressively reduce uncertainty and improve performance. The approach is demonstrated on the optimal control of a vertical farm.

==> data/seed_7_receding_horizon.txt <==
t day proposed open_loop ce oracle lower_t0 upper_t0 lower_last upper_last target
0 75 6.666363974774704 6.666363974774704 6.666363974774704 6.666363974774704 6.548496097163484 6.800472694839141 NaN NaN 11.76470588235294
1 76 7.289516884885076 7.289516884885076 6.67835600732808 7.284316427101713 7.191191905265726 7.542887303657921 NaN NaN 11.76470588235294
2 77 7.894483320627561 7.894483320627561 6.951764515173924 7.869426649426011 7.775144054774064 8.353283486381631 NaN NaN 11.76470588235294
3 78 8.481271340395672 8.481271340395672 7.212773999451132 8.41909058618107 8.327575783006763 9.179936389072774 NaN NaN 11.76470588235294
4 79 9.06806533442403 9.06806533442403 7.222168201064406 8.950056071662498 8.863911563819194 10.012043388168951 NaN NaN 11.76470588235294
5 80 9.633344701269433 9.633344701269433 7.22617239001505 9.43942607674382 9.389782810348622 10.846431784352315 NaN NaN 11.76470588235294
6 81 10.18552233970297 10.180007326736792 7.23284965577936 9.88686966558916 9.892223933119093 11.683577661463174 NaN NaN 11.76470588235294
7 82 10.703948709025921 10.694145488155753 7.2313831383802665 10.277792087481423 10.352258236127607 12.518147915185326 NaN NaN 11.76470588235294
8 83 11.186429593243941 11.173461089261792 7.442205883458995 10.610363213176207 10.786333377078382 13.359056150041248 NaN NaN 11.76470588235294
9 84 11.637143820137968 11.631346352027277 7.652119561180719 10.901217767989452 11.172825801097785 14.205134462508486 NaN NaN 11.76470588235294
10 85 11.99623239048932 12.048955093080385 7.647235507870584 11.13488772135808 11.536373746907396 15.049970364200203 NaN NaN 11.76470588235294
11 86 12.0004456404033 12.440700514986382 7.832496842424589 11.331085393277696 11.851993761467822 15.896842866307683 NaN NaN 11.76470588235294
12 87 11.98627179268748 12.774799950067614 7.986187819660806 11.463746767164956 12.140107095282513 16.751545652955077 NaN NaN 11.76470588235294
13 88 11.985581398637551 13.085325223911777 8.140287507441375 11.574276710340307 12.370751385793552 17.59214975264469 NaN NaN 11.76470588235294
14 89 11.989360827961484 13.359988880185524 8.284068264426287 11.657852976005183 12.559208808079182 18.427601607663465 NaN NaN 11.76470588235294
15 90 11.988187386493573 13.358815438839724 8.407655141923641 11.711849870863738 12.564547687160962 18.424632314886754 NaN NaN 11.76470588235294
16 91 11.98857361641037 13.359201668870046 8.519129047799012 11.750604765429603 12.559594626176295 18.426875697546844 NaN NaN 11.76470588235294
17 92 11.990738554205205 13.36136660676948 8.61874512663692 11.752769703222484 12.558366747974924 18.429390667204622 NaN NaN 11.76470588235294
18 93 11.993646790331274 13.364274842990532 8.705129373089001 11.755677939346697 12.557631675202382 18.42766955542262 NaN NaN 11.76470588235294
19 94 11.991199318627679 13.361827371373472 8.773628765205451 11.753230467641341 12.563172829099196 18.420079131684336 NaN NaN 11.76470588235294
20 95 11.997864531810304 13.36849258463575 8.840586173820617 11.75989568082229 12.565408803007575 18.420448178478864 11.933403815638993 12.150389465575445 11.76470588235294
21 96 12.004700248041772 13.375328300936667 8.89775283957529 11.766731397049046 12.563918495899422 18.416895458630346 11.933512691684214 12.151636712996083 11.76470588235294
22 97 12.00583691213775 13.376464965095733 8.940465896504062 11.767868061140653 12.570278707685354 18.414266016437562 11.933891923129446 12.151539294713654 11.76470588235294
23 98 11.999174763936695 13.369802816951466 8.96760850572203 11.761205912935576 12.572102303700245 18.41703131537926 11.933319545040405 12.150631528848175 11.76470588235294
24 99 12.002967297735847 13.373595350801953 8.998821010567783 11.764998446731022 12.571598348159903 18.418308498931264 11.933278690307583 12.151615928894607 11.76470588235294
25 100 12.00267463490103 13.373302688063657 9.02081482887106 11.764705783889287 12.571522755028521 18.419421238035934 11.93291774820146 12.151702719135479 11.76470588235294


==> data/seed_7_single_run.txt <==
t day lower upper mean_initial mean_final proposed ce ce_nominal prior oracle target
0 75 6.548496097163484 6.800472694839141 6.679740927794073 6.679740927794073 6.666363974774704 6.666363974774704 6.72931502610589 6.666363974774704 6.666363974774704 11.76470588235294
1 76 7.191191905265726 7.542887303657921 7.134798335114297 7.375984023740655 7.289516884885076 6.678356007328013 6.72931502611197 7.290917345308606 7.284316427101713 11.76470588235294
2 77 7.775144054774064 8.353283486381631 7.560031921510161 8.071888985830613 7.894483320627561 6.680557671939962 6.72931502611805 7.895489838448499 7.869426649426011 11.76470588235294
3 78 8.327575783006763 9.179936389072774 7.9532114270494665 8.76678196968909 8.481271340395672 6.892003944363982 6.9853733515202965 8.48026170943135 8.41909058618107 11.76470588235294
4 79 8.863911563819194 10.012043388168951 8.312096645311632 9.459872748062358 9.06806533442403 7.112488684589149 7.24148307861611 9.064003249020384 8.950056071662498 11.76470588235294
5 80 9.389782810348622 10.846431784352315 8.635394285406193 10.150582409590038 9.633344701269433 7.321953597776897 7.49761597972362 9.624907980305604 9.43942607674382 11.76470588235294
6 81 9.892223933119093 11.683577661463174 8.921815417844721 10.838487847702371 10.180007326736792 7.52674668443721 7.753745427880266 10.166456868540582 9.88686966558916 11.76470588235294
7 82 10.352258236127607 12.518147915185326 9.17176838854738 11.52340791375073 10.694145488155753 7.714848589345557 8.009844549589713 10.674686207065978 10.277792087481423 11.76470588235294
8 83 10.786333377078382 13.359056150041248 9.386120230581406 12.204867814890841 11.173461089261792 7.706759953371934 8.009844549595199 11.147232065662262 10.610363213176207 11.76470588235294
9 84 11.172825801097785 14.205134462508486 9.565928783991685 12.882164537441152 11.631346352027277 7.882214473032615 8.265840999970402 11.597946747199547 10.901217767989452 11.76470588235294
10 85 11.536373746907396 15.049970364200203 9.713365846825187 13.554590782454095 12.048955093080385 8.040182538950592 8.52172897554166 12.008640588069584 11.13488772135808 11.76470588235294
11 86 11.851993761467822 15.896842866307683 9.830921192500234 14.22198754941041 12.440700514986382 8.194987227747738 8.777464252831681 12.39370466208274 11.331085393277696 11.76470588235294
12 87 12.140107095282513 16.751545652955077 9.830986155533497 14.883752284638945 12.774799950067614 8.180813380038991 8.777464252836891 12.721799912407812 11.463746767164956 11.76470588235294
13 88 12.370751385793552 17.59214975264469 9.830903852828373 15.53832890255403 13.085325223911777 8.310392239664097 9.032870276362154 13.027065472838434 11.574276710340307 11.76470588235294
14 89 12.559208808079182 18.427601607663465 9.83082782665919 16.18586386022195 13.359988880185524 8.43000432802383 9.287956861295154 13.29827671201718 11.657852976005183 11.76470588235294
15 90 12.564547687160962 18.424632314886754 9.830731778675199 16.185767843619143 13.358815438839724 8.428830886560764 9.287956861300204 13.527471975956036 11.711849870863738 11.76470588235294
16 91 12.559594626176295 18.426875697546844 9.830742854611092 16.185778950406398 13.359201668870046 8.524979369399698 9.542376683001436 13.727098821719654 11.750604765429603 11.76470588235294
17 92 12.558366747974924 18.429390667204622 9.830748177245678 16.185784303374486 13.36136660676948 8.610380766831984 9.796155038933003 13.899195319484633 11.752769703222484 11.76470588235294
18 93 12.557631675202382 18.42766955542262 9.83076888634281 16.185805042325015 13.364274842990532 8.683907643969643 10.049088800193713 14.04364788221422 11.755677939346697 11.76470588235294
19 94 12.563172829099196 18.420079131684336 9.830777476645995 16.185813662020063 13.361827371373472 8.740944494586008 10.300919423911752 14.15865418316999 11.753230467641341 11.76470588235294
20 95 12.565408803007575 18.420448178478864 9.830912932000206 16.185949146335545 13.36849258463575 8.797752531540924 10.551323435217952 14.263280206341175 11.75989568082229 11.76470588235294
21 96 12.563918495899422 18.416895458630346 9.830841702929684 16.18587794580781 13.375328300936667 8.846111467577597 10.799902472464725 14.350556460481247 11.766731397049046 11.76470588235294
22 97 12.570278707685354 18.414266016437562 9.830650706911294 16.185686977948134 13.376464965095733 8.881284611654387 11.046172120063028 14.417297672499133 11.767868061140653 11.76470588235294
23 98 12.572102303700245 18.41703131537926 9.830616919853929 16.1856532186741 13.369802816951466 8.902085947723867 11.289548936516294 14.463485140354459 11.761205912935576 11.76470588235294
24 99 12.571598348159903 18.418308498931264 9.830608749955411 16.185645076218833 13.373595350801953 8.927990268661564 11.529335771104071 14.509984494481799 11.764998446731022 11.76470588235294
25 100 12.571522755028521 18.419421238035934 9.83052153741404 16.18555791945164 13.373302688063657 8.945537329334444 11.764705871120015 14.54471338419328 11.764705783889287 11.76470588235294

